Decoupling local classicality from classical explainability: A noncontextual model for bilocal classical theory and a locally-classical but contextual theory

We construct an ontological model for the theory known as bilocal classical theory doi.org/10.1103/PhysRevA.102.052216. To our knowledge, this is only the second time that an ontological model has been constructed for an entire theory, rather than just for some particular scenarios within a theory. This result refutes a conjecture from doi.org/10.1103/PhysRevA.102.052216 which suggested that there might be no local-realist ontological model for bilocal classical theory. Moreover, it is the first time that an ontological model has been constructed for a theory that fails to be locally tomographic, showing that the assumption of local tomography underpinning the structure theorem in doi.org/10.22331/q-2024-03-14-1283 is a genuine limitation of the theorem. This demonstrates that in general there is no tension between failures of local tomography and classical explainability (i.e., generalised noncontextuality). In fact, bilocal classical theory is in many ways more simply understood via the underlying ontological model than it is within its original formulation (much as how odd-dimensional stabiliser subtheories can be more simply understood via Spekkens' toy theory). Furthermore, this result naturally leads to the question, does every locally-classical theory admit of an ontological model? By constructing a concrete counterexample, we show that this is not the case. Our findings demonstrate that there is no straightforward relationship between theories being locally-classical, and them being classically-explainable. This shows that the fundamental status of compositional properties (such as local tomography) is not a technical side-issue, but a central and unavoidable question for a coherent understanding even of classicality itself.

==> BCT-diagrams/2_OntMap1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.5, 0) {};
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (0, 0.5) {$ \tilde_{\xi}\left( n\right)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [oWire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> BCT-diagrams/4_2nsys1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (1.75, 0) {};
		\node [style=none] (8) at (-1.75, 0) {};
		\node [style=none] (9) at (0, 0.5) {$2n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [osWire] (8.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> BCT-diagrams/4_OntMapOfStJ5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=infdownground] (118) at (-1, 0) {};
		\node [style=none] (181) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118) to (181.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> BCT-diagrams/8_PresOfId5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0) {};
		\node [style=none] (1) at (3.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [oWire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> BCT-diagrams/aaaa.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3.5, 2) {};
		\node [style=none] (1) at (-4, 1.25) {};
		\node [style=none] (2) at (-0.5, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
		\draw (2.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> BCT-diagrams/example.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.5, 1.75) {};
		\node [style=none] (1) at (-2.5, 2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [oWire] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagramss/54_discp1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=infupground] (20) at (0.75, 0) {};
		\node [style=none] (21) at (-0.75, 0) {};
		\node [style=none] (22) at (-0.75, 0) {};
		\node [style=none] (24) at (-0.25, 0.5) {\scriptsize$\Lambda_{\text{A}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagramss/63_alpha2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=none] (2) at (0, 0.5) {\scriptsize$(AB)C$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw  (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagramss/63_alpha3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=none] (2) at (0, 0.5) {\scriptsize$A(BC)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

